Dissecting Self-Supervised Learning Methods for Surgical Computer Vision

The field of surgical computer vision has undergone considerable breakthroughs in recent years with the rising popularity of deep neural network-based methods. However, standard fully-supervised approaches for training such models require vast amounts of annotated data, imposing a prohibitively high cost; especially in the clinical domain. Self-Supervised Learning (SSL) methods, which have begun to gain traction in the general computer vision community, represent a potential solution to these annotation costs, allowing to learn useful representations from only unlabeled data. Still, the effectiveness of SSL methods in more complex and impactful domains, such as medicine and surgery, remains limited and unexplored. In this work, we address this critical need by investigating four state-of-the-art SSL methods (MoCo v2, SimCLR, DINO, SwAV) in the context of surgical computer vision. We present an extensive analysis of the performance of these methods on the Cholec80 dataset for two fundamental and popular tasks in surgical context understanding, phase recognition and tool presence detection. We examine their parameterization, then their behavior with respect to training data quantities in semi-supervised settings. Correct transfer of these methods to surgery, as described and conducted in this work, leads to substantial performance gains over generic uses of SSL - up to 7.4% on phase recognition and 20% on tool presence detection - as well as state-of-the-art semi-supervised phase recognition approaches by up to 14%. Further results obtained on a highly diverse selection of surgical datasets exhibit strong generalization properties. The code is available at https://github.com/CAMMA-public/SelfSupSurg.

==> draft_chunks.txt <==

% \todo{Computer Vision -> abandance of unlabelled data -> useful in surgery/difficulties:expert knowledge ->SSL useful but not sure about domain transfer} 
% With over 67k images uploaded on Instagram \citep{domo} and 500 hours of video content uploaded on Youtube \citep{youtube} every minute, the amount of data generated today is considerable. Similarly in the surgical domain, video-guided surgical procedures generate vast quantities of video data.
% a large amount of data of surgical procedures, that are natively guided by videos, is collected every year.

% For example, nearly 1M laparoscopic cholecystectomies \citep{n_chol} are performed every year in the United States alone. Although large volumes of data are generated, a missing key element to utilizing this information to impact healthcarte systems and patients' outcome is the availability of large labelled datasets, often critical to develop deep learning models.
% develop effective healthcare systems and improve patients' outcome, is the availability of large labelled datasets which is very crucial to develop, train, and deploy deep learning models.

% While platforms like MTurk\footnote{https://www.mturk.com/} enable crowdsourcing the job of annotation, saving time and money, it might not always be possible to exploit such platforms. This is particularly true in surgical domain due to privacy concerns. More importantly, annotating surgical images/videos requires domain-specific expert knowledge that is mastered by a small community of clinicians. The small community, clubbed with privacy, creates a big bottleneck for curating very large annotated surgical datasets. This clinical setup provides us with enormous amount of unlabelled datasets and few precious annotations, thus making self-supervised learning (SSL) very appealing for researchers in surgical computer vision.
% On the other hand, surgical videos pose a particularly interesting technical setting for the SSL research in general because surgical videos often tend to provide a very stable context and the only change across frames, for several minutes of video, are minor manipulations of organs and medical tools in the field of view. As a result, surgical videos test SSL approaches in a setting where global image structure remains fairly constant while fine details constantly change.

% Although SSL has received increasing interest from the vision community in recent years \citep{caron2020unsupervised,caron2021emerging, chen2020simple, he2020momentum,vicreg2021,CPC2019,Byol2020,BarlowTwins2021}, many open questions related to domain transfer still remain, including robustness to hyper-parameters and extension to video data. In practice, SSL methods are known to be complex and involve heavy parameter tuning based on heuristics \citep{xiao2020should}. It is unclear how robust these methods are to varying domains and tasks.

% In this paper, we examine how well these methods can be ported from general purpose computer vision datasets, such as ImageNet \citep{imagenet} where they have been rigorously analysed, to the challenging space of surgical videos.
% Specifically, we attempt to identify key differences in hyperparameter dependencies, highlighting hyperparameter tuning as a non-trivial and crucial element of SSL method transfer.
% % Specifically, we attempt to identify whether substantial differentiation in the way hyperparameters significantly influence the learning process.
 
% Detailed study of those particular challenges in surgery might, on a broader level, help point research efforts towards improving the applicability of SSL methods to smaller domains. Such an analysis is absent in the surgical computer vision community and we hope it can serve the community by filling this gap.
%
% add laparo dataset
% Why surgical is a good idea of application
% Privacy and stuff
% Not easily available labels
%


% SSL methods can be coarsely categorized as either contrastive or non-contrastive. 
% Contrastive methods learn image representations by maximizing the feature space similarity between semantically similar\footnote{This can be defined differently for various tasks. Many methods generate such semantically-similar image pairs by applying various data augmentations to the same image.} images (positive pairs) and minimizing that of non-similar images (negative pairs).
% Non-contrastive methods, on the other hand, do not rely on sampling positive and negative pairs of instances, instead consisting of a variety of approaches such as pretext task solving, latent space clustering, and knowledge distillation.
% We describe each of these categories, prior SSL approaches in the surgical video domain, and related surveys of SSL methods in the following subsections.\\

% \todo{this list needs to be a compact table with illustrations. in-depth descriptions belong in the supplementary material}
% \begin{description}
% \item[Geometric:] global image transformations involving pixel relocation. We include image \textit{rotation}, \textit{translation}, \textit{scaling} and \textit{shearing} in this category of augmentations.
% \item[Color:] standard image transformations involving pixel value modulation, generally yielding realistic variations. We include \textit{brightness}, \textit{contrast} and \textit{saturation} modulation in this category.
% \item[Strong-Color:] image transformations involving strong pixel value modulation, generally yielding unrealistic appearance, while preserving geometric relationships as simple \textit{Color} augmentations. We include image \textit{inversion}, \textit{posterization} and \textit{solarization} in this category.
% \item[Multi-Crop:] extension of standard image cropping, using a mix of image views with different resolutions (standard 2 high-resolution crops and several low-resolution crops, for a total of M distinct views), first introduced in \citep{caron2020unsupervised}. While \textit{Multi-Crop} is already integrated in non-contrastive methods SwAV and DINO, it can be naturally applied to contrastive methods MoCo and SimCLR, already adopting standard image cropping as part of positive-pairs generation. For our experiments we consider the cases of \textit{Multi-Crop} generating 4 distinct views (M=4) and 8 distinct views (M=8).
% \end{description}

% SSL methods for surgical videos largely rely on pretext tasks including colorization \citep{ross2018exploiting}, depth estimation from 2D input \citep{yang2021real, li2021context}, and prediction of remaining surgical duration \citep{yengera2018less}.
% Other works have sought to utilize additional modes of information, such as kinematics \citep{da2019self, sestini2021kinematic}, or temporality \citep{funke2018temporal}.
% % bodenstedt frame sorting
% % there's gotta be an autoencoder paper out there somewhere
% In this work, we evaluate methods that do not rely on domain-specific pretext tasks on surgical videos.\\


% We evaluate MoCov2 \citep{chen2020improved} and SimCLRv2 \citep{chen2020big} in our experiments.
% We evaluate SwAV \citep{caron2020unsupervised} and DINO \citep{caron2021emerging} in our experiments.

% \todo{Expand this section more}\\
% \noindent\textbf{Related Benchmarking Studies.}
% Our work falls within the scope of survey papers. As such it is inspired by other related works in SSL benchmarking \citep{Goyal_2019_ICCV, chen2021empirical, kotar2021contrasting, azizi2021big,feichtenhofer2021large, chaves2021evaluation, taleb20203d}.
% We extend this survey effort to surgical videos, seeking to enable more robust analyses on the generalizability of recent SSL methods.


% The purpose of the second stage of experiments, or the transfer study, is to assess the transferability of these methods to other datasets and tasks. In this second stage, keeping in mind that certain hyperparameters could be critical to the performance of specific SSL methods, we freeze specifc parameters based on results reported during the hyperparameter study, thus ensuring a fair comparison. Here, we report the results of training a linear classifier on the relevant test set (1) based off frozen pretrained encoder features (2) when trained alongside the pretrained encoder network. We term these two protocols linear evaluation and linear finetuning, respectively. Additionally, for phase/step detection, where temporal modelling could greatly improve performance, we also report the results when replacing the linear head with a causal multi-stage temporal convolutional network (MS-TCN) as described in \citep{Czempiel2020TeCNOSP}. Hereafter, we refer to these evaluation protocols as TeCNO evaluation and TeCNO finetuning, respectively. Note that in both the latter protocols, the network is trained and evaluated using features from the entire video to model long-range dependencies. Due to GPU memory limitations, TeCNO finetuning is done in two steps: (1) Finetuning the encoder using a linear classifier head as done in the linear finetuning protocol (2) Training only the MS-TCN head using features extracted from the frozen finetuned encoder. A brief illustration of the described evaluation protocols is shown in Fig. \ref{fig:eval_protocols}.
% Further, in the transfer study, to investigate the value of these learned representations when fewer labelled examples are available, we evaluate the models in a semi-supervised setting using 20\% of the available labels. To avoid data leakage between frames of the labelled videos used to supervise these methods and the unlabelled videos used by the SSL methods, we sample videos to generate the respective proportions. To this end, we perform stratified random sampling based on number of frames using a bin size of 8 and 5 for Cholec80 and CATARACTS, respectively. In all settings, SSL methods are trained using all the images in the training sets.


% -----------------------------------------------------
% \section{Experimental Setup}

% % \subsection{Datasets}
% \todo{\\
% 1) Explain the datasets in more detail\\
% 2) Add the list of phases and tools for each dataset (duration/distribution)}\\
% \textbf{Datasets.} We benchmark the SSL methods on 2 public datasets of surgical videos with differing in appearance and motion properties from natural imaging datasets (e.g. Imagenet). Cholec80 \citep{twinanda2016endonet}, is a dataset of 80 recorded laparoscopic cholecystectomy procedures with 40, 8, and 32 videos used for training, validation and testing, respectively. These videos are available at a resolution of 854x480 at a frame rate of 25fps. The second dataset, CATARACTS \citep{al2019cataracts}, consists of 50 cataract surgery recordings with 25, 5, and 20 used for training, validation and testing. The frame resolution of these videos is 1920x1080 pixels with a frame rate of approximately 30 frames per second.
% \\
% \noindent\textbf{Tasks and Metrics}:
% For the downstream tasks we evaluate the learnt representations on two conceptually different yet surgically fundamental classification tasks: the first one dealing with \textit{objects} is \textit{tool presence detection}. The second one, focused on \textit{actions}, is \textit{phase/step recognition}.

% \textit{Tool presence detection} is a multi-class multi-label classification problem aimed at identifying all the surgical tools represented in a given frame \citep{nwoye2019weakly,al2018monitoring}.
% It goes beyond image-level classification as zero, one, or several types of tools can be detected in one surgical image frame at the same time.
% We use mean average precision (mAP), computed as area under precision-recall curve, to report the results for this task.

% The second task being studied is the classification of every frame of a recorded surgical procedure based on the activity being performed. Depending on the granularity of the activities being recognised, the task is termed \textit{phase} \citep{twinanda2016endonet}, \textit{step} \citep{ramesh2021multi} or \textit{action recognition}. In contrast to tool presence detection, phase/step recognition can be regarded as a more temporal task; however, most state-of-the-art methods \citep{yu2018learning,Czempiel2020TeCNOSP} use a feature extractor trained on only image features. We use F1-score to report the results on this task. Of note, since the global view during an operation does not often change drastically, the surgical phase/step is identified by very small and localized image structures that communicate information about the state of a large part of the video. Multi-scale interactions like that are common in surgical video tasks, however, far less frequent in natural images and we find it interesting to examine how SSL algorithms adapt to these kinds of tasks.
% \subsection{Study Design}
% To systematically study the effects of hyperparameters, datasets and tasks when training SSL methods, we structure our experiments in two stages. In both stages, we evaluate the performance of the representations learnt using self-supervised pretraining of an encoder network (e.g. resnet-50). This pretraining is performed on the relevant training set using each of the 4 considered SSL methods described in section 4.

% In the first stage, or the hyperparameter study, we aim to better understand the sensitivity of SSL methods' performance to hyperparameter variations. To this end, we select a subset of critical hyperparameters and analyse their influence on the performance of the Cholec80 dataset for the tasks of phase and tool presence detection. Here, we train a linear classifier on top of a frozen base encoder network. In this evaluation protocol, the performance on the validation set of Cholec80 serves as a surrogate for representation quality. 

% The purpose of the second stage of experiments, or the transfer study, is to assess the transferability of these methods to other datasets and tasks. In this second stage, keeping in mind that certain hyperparameters could be critical to the performance of specific SSL methods, we freeze specifc parameters based on results reported during the hyperparameter study, thus ensuring a fair comparison. Here, we report the results of training a linear classifier on the relevant test set (1) based off frozen pretrained encoder features (2) when trained alongside the pretrained encoder network. We term these two protocols linear evaluation and linear finetuning, respectively. Additionally, for phase/step detection, where temporal modelling could greatly improve performance, we also report the results when replacing the linear head with a causal multi-stage temporal convolutional network (MS-TCN) as described in \citep{Czempiel2020TeCNOSP}. Hereafter, we refer to these evaluation protocols as TeCNO evaluation and TeCNO finetuning, respectively. Note that in both the latter protocols, the network is trained and evaluated using features from the entire video to model long-range dependencies. Due to GPU memory limitations, TeCNO finetuning is done in two steps: (1) Finetuning the encoder using a linear classifier head as done in the linear finetuning protocol (2) Training only the MS-TCN head using features extracted from the frozen finetuned encoder. A brief illustration of the described evaluation protocols is shown in Fig. \ref{fig:eval_protocols}.

% Further, in the transfer study, to investigate the value of these learned representations when fewer labelled examples are available, we evaluate the models in a semi-supervised setting using 20\% of the available labels. To avoid data leakage between frames of the labelled videos used to supervise these methods and the unlabelled videos used by the SSL methods, we sample videos to generate the respective proportions. To this end, we perform stratified random sampling based on number of frames using a bin size of 8 and 5 for Cholec80 and CATARACTS, respectively. In all settings, SSL methods are trained using all the images in the training sets.

% -----------------------------------------------------
\section{Transfer Study (Todo: please ignore)}

% \textcolor{red}{need to mention that for fair comparison we use (1) resnet-50, so we compare methods with the same capacity (2) batch size x - because it was not extremely influential (3) fps 5 - because it worked best for a majority of methods and tasks (4) augmentations - based on the hyperparameter study (5) epochs - 80 so we compare methods trained for the same duration}

In the previous section, we saw that some of the design choices are very crucial for transferring the SSL methods to the surgical domain. In this section we study transferability of these methods to other datasets and tasks. We pre-train four SSL methods on both the datasets (Cholec80 and CATARACTS) and perform downstream evaluation on phase and tool presence detection. \\\\
\textbf{Implementation details.} For fair comparison across the following study, we chose ResNet-50 as backbone and train with 256 batch size for 101,100 iterations (60 epochs) on the datasets sampled at 5 fps for pre-training. We chose the best augmentation settings, \textit{multi-crop 4, geometric and color}, for all the methods. \\\\
\textbf{Quality of learnt representations} To understand the quality of the representations learnt through self-supervised pre-training, we freeze the networks of four SSL methods after pre-training, attach a linear layer to the trunk of the network and train only the linear layer with different percentage of labelled data (20, 40, 60, and 80 \%)
\\\\
\textbf{Semi-supervised Learning}
\\\\
\textbf{Model fine-tuning}
\\\\
\textbf{Effect of ImageNet initializations}
\\\\
\textbf{SSL Methods standard hyperparameters}

\section{Discussion}

Although the work presented here generalizes SSL outside of natural data, it should be noted that the two datasets employed are highly specific, even among medical datasets. However, this limitation in terms of scope does reflect the general state of medical data: due to heavy restrictions and expertise requirements, sharing data to produce larger, more comprehensive annotated datasets for this field is highly challenging. In fact, transfer learning using SSL can be seen as an alternative: the experiments showcased here provide indications on how to obtain usable representations without annotated data, or with small quantities of it. Highlighting key hyperparameters to tune in Sec \ref{sec:hyperstudy}, our work also sheds light on the value and need of systematic hyperparameter tuning methods for adaptation to non-generic domains.

% At a societal level, the sensitivity to parameters we expose might manifest, if not carefully managed, as biases reflecting the populations involved in datasets used for training. Cholec80 and CATARACTS for example each only feature one institution, both based in Western Europe. Factors such as location, demographics, representation must be taken explicitly into consideration and tested before incorporating SSL methods, and deep learning in general, into healthcare systems.

% Factors such as location, demographics, representation must be taken explicitly into consideration and tested before incorporating such methods, and deep learning in general, into healthcare systems.
% Despite its significant contribution to non-generic SSL, the work presented here shows limitations in several areas: scope of the data, methodology and societal impact.

% This study was conducted on datasets that are highly specific, even among medical datasets. Cholec80 and CATARACTS should be considered as small collections of long videos rather than large collections of independent static images like ImageNet. The dominant approaches for this dataset therefore tend to be spatio-temporal models such as TeCNO \citep{Czempiel2020TeCNOSP}, which suggests video SSL approaches could be more appropriate here. The results shown here might therefore not apply to other non-generic domains: however the point of this work is to demonstrate that porting SSL methods to specific domains is not a trivial task.

% This raises the second limitation of this work: SSL methods exhibit high sensitivity to certain parameters - for instance in our case, the choice of augmentations - which require a careful and time-consuming tuning process.

% Those shortcomings have further implications at a societal level: tuning parameters to match the needs of individual clinical facilities would multiply computational costs as well as environmental impact. Additionally, per-location models could introduce biases reflecting the populations featured in the datasets used for training; for example, Cholec80 and CATARACTS \textcolor{blue}{each} only feature one institution each, both based in Western Europe.

% \begin{itemize}
%     \item Video ssl might have been more appropriate, especially for phase. But there are a bunch of other challenges like how to select clips, long range dependency. 
%     \item  Heavily reliant on parameter tuning as demonstrated here, might be useful to have a tool optimizing for this?
%     \item  Societal impact.. biased datasets because they come from particular institutes from operation on local communities
%     \item heavy computational and so environmental cost for training these methods. Optionally, can describe particular case of fps ablation where we decided to evaluate using same resources (iterations) and not epochs. Computational cost can also be offset by release of domain specific initialisation checkpoints (e.g laparo425) which allows for faster convergence? 
%     \item Societal impact... cost of deploying dl in the OR? not sure if this is impacted by our study
%     \item Societal impact... cost of incorrect predictions in the OR? not sure if this is impacted by our study
    
% \end{itemize}


% \begin{table}
% \caption{Phase (F1) and tool (mAP) linear evaluation for different backbones using the full training set.}\label{tab:abl_arch}
% \scriptsize
% % \footnotesize
% \centering
% \begin{tabular*}{0.48\textwidth}{l|cc|cc|cc|cc}
% % {l|@{\extracolsep{\fill}}cc|cc|cc|cc}
% % \hline\noalign{\smallskip}
% \multirow{2}*{backbone} & \multicolumn{2}{c|}{MoCo} & \multicolumn{2}{c|}{SimCLR} & \multicolumn{2}{c|}{SwAV} & \multicolumn{2}{c}{DINO} \\
% & $F_{1}$ & mAP & $F_{1}$ & mAP & $F_{1}$ & mAP & $F_{1}$ & mAP \\
% \hline
% \multicolumn{9}{c}{Width experiments} \\\hline
% % \noalign{\smallskip}\hline\noalign{\smallskip}
% R-50    &  54.9 &  50.7 &  {\bfseries 59.2} &  55.1 &  {\bfseries 63.6} &  {\bfseries 51.7} &  {\bfseries 65.2} & 60.0\\
% R-50 w2 &  {\bfseries 56.7} & {\bfseries 55.7}  & 55.2 &  {\bfseries 56.5} &  59.9 &  {\bfseries 51.5} &   64.8 & {\bfseries 62.2}\\\hline
% \multicolumn{9}{c}{Depth experiments} \\\hline
% R-50    &  54.9 &  50.7 &  {\bfseries 59.2} &  {\bfseries 55.1} &  {\bfseries 63.6} &  {\bfseries 51.7} &  {\bfseries 65.2} & {\bfseries 60.0}\\
% R-101   &  {\bfseries 57.6} &  {\bfseries 52.2} & 58.5 &  54.8 &  61.7 &  50.3 &  61.5 & 58.6\\
% \end{tabular*}
% \end{table}


% reason with respect to method type:
% This findings support the crucial need for epoch selection in self-supervised feature extraction.

% When compared across different training data sizes (Fig.~X), MoCO approximates the full dataset performance with only 40\% of the training data for both phase and tool detection. Other methods needs 60-80\% of the data to approximate the full data training performance.

% we observe that increasing the epoch size does not compensate for small data size. Performance on phase recognition for each epoch parameter linearly scales with increasing training data contrary to the claims from other SSL works. The only exception is the SwAV.

% A possible explanation is that unique surgical phases are largely a cluster of similar frames which can be achieved with the SwAV's enforcing consistency between clusters of the same image with different augmentation.
% This invariably recommends that, apart from variable domain adaptation, a more objective SSL pretext task is necessary for representation transfer.

% \subsection{Initialization Experiments (Idris)}
% We aim at inspecting the effectiveness of self-supervision in a semi-supervised manner. Which means that we will finetune our models on our two downstream tasks for different amount of available labels. The performance on our downstream tasks is highly dependent on the initialization we use in the first instance. In this ablation we focus on evaluating downstream performance on four different initialization schemes:\\*
% \emph{I - ImageNet SSL:} Pretrained weights from one of the four SSL methods trained solely on ImageNet\\*
% \emph{II - ImageNet SSL + Surgical SSL:} First pretrained on ImageNet with SSL methods and then we run a second pretraining on the respective surgical dataset for future downstream task\\*
% \emph{III - ImageNet Supervised + Surgical SSL:} First pretrained with ImageNet supervised weights on which we run a second pretraining on the respective surgical dataset\\*
% \emph{IV - Surgical SSL:} Pretrained weights from the SSL methods trained on the respective surgical dataset\\*
% Our experimental protocol is similar to \emph{Azizi et al.} \citep{azizi2021big} but we also suggest to compare ImageNet supervised weights to the self-supervised ones by comparing setup \emph{II} and \emph{III}.
% We do not conduct any cross-dataset experiments between Cholec80 and CATARACTS in our ablation study. Our experiments seek to investigate whether self-supervised weights generalize better to other tasks and whether or not retraining those weights in a self-supervised manner on our late dataset leads to an increase in performance.

